The FAST Galactic Plane Pulsar Snapshot survey: IV. Discovery of five fast radio bursts

We report five new fast radio bursts (FRBs) discovered from the Galactic Plane Pulsar Snapshot (GPPS) survey by the Five-hundred-meter Aperture Spherical radio Telescope (FAST): FRB\,20210126, FRB\,20210208, FRB\,20210705, FRB\,20211005 and FRB\,20220306. To date, no repeating bursts from these FRB sources have been detected in the follow-up monitoring observations, leading to their classification as potential one-off events. We obtain the basic parameters for these bursts, including position, dispersion measure (DM), pulse width, spectral index, scattering time-scale, etc. The fluences and flux densities are generally lower in comparison to the values observed in one-off bursts discovered by other telescopes. Among the observed bursts, polarization data for 4 bursts were recorded during observations. Consequently, we obtain polarization profiles and Faraday rotation measures (RMs) for these bursts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
